The AO327 Drift Survey Catalog and Data Release of Pulsar Detections

The AO327 drift survey for radio pulsars and transients used the Arecibo telescope from 2010 until its collapse in 2020. AO327 collected ~3100 hours of data at 327 MHz with a time resolution of 82 us and frequency resolution of 24 kHz. While the main motivation for such surveys is the discovery of new pulsars and new, even unforeseen, types of radio transients, they also serendipitously collect a wealth of data on known pulsars. We present an electronic catalog of data and data products on 206 pulsars whose periodic emission was detected by AO327 and are listed in the ATNF catalog of all published pulsars. The AO327 data products include dedispersed time series at full time resolution, average ("folded") pulse profiles, Gaussian pulse profile templates, and an absolute phase reference that allows phase-aligning the AO327 pulse profiles in a physically meaningful manner with profiles from data taken with other instruments. We also provide machine-readable tables with uncalibrated flux measurements at 327 MHz and pulse widths at 50% and 10% of the pulse peak determined from the fitted Gaussian profile templates. The AO327 catalog data set can be used in applications like population analysis of radio pulsars, pulse profile evolution studies in time and frequency, cone and core emission of the pulsar beam, scintillation, pulse intensity distributions, and others. It also constitutes a ready-made resource for teaching signal processing and pulsar astronomy techniques.

==> table2-full-pulse-widths.txt <==
# If AO327 has better measurements of P and/or DM than ATNF, the AO327 values are used
#	PSR	  P_s	   DM	 W50_ms  W10_ms  DC50	 DC10
    B0045+33   1.217094    39.92   18.4   33.9   0.015   0.028
    B0301+19   1.387584    15.66   48.1   84.0   0.035   0.061
    B0523+11   0.354438    79.42   14.7   22.3   0.042   0.063
    B0525+21   3.745539    50.87   64.0  214.0   0.017   0.057
    B0531+21   0.033392    56.77    2.0    7.3   0.061   0.218
    B0609+37   0.297982    27.15    6.3   18.8   0.021   0.063
    B0611+22   0.334960    96.91   11.0   19.8   0.033   0.059
    B0626+24   0.476623    84.18    8.4   22.3   0.018   0.047
    B0751+32   1.442349    39.99   30.3   71.8   0.021   0.050
    B0820+02   0.864873    23.73   22.4   40.1   0.026   0.046
    B0823+26   0.530661    19.48    8.0   17.1   0.015   0.032
    B0919+06   0.430627    27.30   11.4   25.4   0.026   0.059
    B1237+25   1.382449     9.25   45.2   79.7   0.033   0.058
    B1530+27   1.124836    14.69   30.2   55.5   0.027   0.049
    B1534+12   0.037904    11.62    1.4    4.2   0.037   0.110
    B1612+07   1.206801    21.39   18.3   32.4   0.015   0.027
    B1633+24   0.490507    24.27   16.8   51.0   0.034   0.104
   B1639+36A   0.010378    30.44    0.7    1.2   0.063   0.115
    B1737+13   0.803050    48.67   12.9   46.3   0.016   0.058
    B1852+10   0.573197   207.20   48.1  154.5   0.084   0.270
    B1859+01   0.288219   105.39    4.1    8.9   0.014   0.031
    B1907+10   0.283642   149.98    5.5   12.5   0.020   0.044
   B1925+188   0.298313    99.00   27.8   50.8   0.093   0.170
    B1929+10   0.226519     3.18    5.6   14.7   0.025   0.065
    B1937+24   0.645302   142.88   23.0   41.9   0.036   0.065
    B1946+35   0.717311   129.37   31.5   96.0   0.044   0.134
    B1951+32   0.039531    45.01    3.7    6.3   0.094   0.159
    B1952+29   0.426677     7.93    7.9   23.3   0.019   0.055
    B1953+29   0.006133   104.49    0.7    1.8   0.116   0.287
    B2000+32   0.696761   142.21    4.8   43.6   0.007   0.062
    B2002+31   2.111265   234.82   25.8   62.9   0.012   0.030
    B2016+28   0.557953    14.20   15.5   28.1   0.028   0.050
    B2020+28   0.343402    24.63   10.4   20.1   0.030   0.059
    B2025+21   0.398173    97.09    8.4   15.4   0.021   0.039
    B2027+37   1.216805   190.66   27.9   67.7   0.023   0.056
    B2034+19   2.074377    36.89   35.5   65.8   0.017   0.032
    B2044+15   1.138286    39.82   15.0   60.0   0.013   0.053
    B2053+21   0.815181    36.35   19.9   29.1   0.024   0.036
    B2053+36   0.221508    97.42    8.8   25.2   0.040   0.114
    B2110+27   1.202852    25.11   14.7   26.4   0.012   0.022
    B2210+29   1.004593    74.52   45.1   64.3   0.045   0.064
    B2303+30   1.575886    49.58   22.3   40.8   0.014   0.026
    B2315+21   1.444653    20.87   23.3   43.0   0.016   0.030
  J0006+1834   0.693748    11.41   61.3  112.1   0.088   0.162
    J0039+35   0.536700    53.04    8.7   15.5   0.016   0.029
  J0051+0423   0.354732    13.93   11.8   35.5   0.033   0.100
  J0107+1322   1.197383    21.67   26.9   44.4   0.022   0.037
  J0122+1416   1.388994    17.69   21.7   43.4   0.016   0.031
  J0137+1654   0.414763    26.08    9.5   31.6   0.023   0.076
  J0152+0948   2.746647    22.88   38.9  123.4   0.014   0.045
  J0154+1833   0.002365    19.80    0.2    0.3   0.065   0.136
    J0158+21   0.505300    20.00   19.0   34.8   0.038   0.069
  J0220+3626   1.029700    40.00  170.4  311.2   0.166   0.302
  J0227+3356   1.240102    27.00   24.8   47.8   0.020   0.039
    J0229+20   0.806900    27.00   17.7   31.1   0.022   0.039
    J0241+16   1.545400    16.00   39.2   62.6   0.025   0.041
    J0301+35   0.568037	   57.43    2.5    7.7   0.004   0.008
  J0302+2252   1.207165    18.99   30.2   76.6   0.025   0.063
    J0305+11   0.862100    27.97   21.5   39.2   0.025   0.045
    J0317+13   1.974300    12.90   24.1   43.4   0.012   0.022
  J0329+1654   0.893320    40.82   29.2   42.3   0.033   0.047
  J0337+1715   0.002733    21.32    0.7    2.4   0.244   0.862
  J0348+0432   0.039123    40.46    2.3    9.7   0.058   0.247
  J0349+2340   2.420771    62.96   55.6  102.8   0.023   0.042
    J0355+28   0.094300    48.68    2.7    5.0   0.029   0.053
  J0407+1607   0.025702    35.59    5.6    6.9   0.217   0.269
    J0417+35   0.654400    48.53    8.6   15.7   0.013   0.024
  J0421+3255   0.900105    77.02  100.7  183.3   0.112   0.204
  J0435+2749   0.326279    53.19    6.9   35.5   0.021   0.109
  J0538+2817   0.143158    39.57    6.7   21.2   0.047   0.148
  J0540+3207   0.524271    61.97   10.0   18.2   0.019   0.035
  J0546+2441   2.843850    73.81   34.7   62.5   0.012   0.022
  J0605+3757   0.002728    20.95    0.4    0.7   0.133   0.244
    J0611+30   1.412090    45.26   45.5  102.1   0.032   0.072
 J0612+37216   0.443871    39.27   13.0   26.7   0.029   0.060
  J0613+3731   0.619198    18.99   14.2   25.7   0.023   0.042
  J0658+2936   0.823701    39.00   21.3   38.2   0.026   0.046
  J0709+0458   0.034429    44.27    2.0    3.6   0.057   0.105
  J0711+0931   1.214090    46.24   19.6   62.3   0.016   0.051
  J0732+2314   0.004090    44.67    1.8    3.4   0.430   0.841
  J0751+1807   0.003479    30.24    0.7    1.0   0.208   0.299
    J0813+22   0.531400    52.29   60.0  109.2   0.113   0.206
  J0815+0939   0.645161    52.66   55.8  176.4   0.086   0.273
    J0848+16   0.452400    38.00    8.8   35.6   0.020   0.079
  J0857+3349   0.242961    24.00    6.3   22.3   0.026   0.092
  J0927+2345   0.761889    17.24   17.5   31.6   0.023   0.042
    J0928+06   2.060400    49.80   25.2   43.3   0.012   0.021
    J0928+30   2.091500    21.95   29.6   54.1   0.014   0.026
    J0935+33   0.961500    18.35   40.8   74.7   0.042   0.078
  J0943+2253   0.532975    27.25   10.2   18.5   0.019   0.035
  J0947+2740   0.851014    29.09   36.2   53.6   0.042   0.063
  J1046+0304   0.326271    24.98   25.3   69.6   0.078   0.213
    J1132+25   1.002000    24.19   16.2   28.9   0.016   0.029
  J1238+2152   1.118591    17.97   18.0   47.0   0.016   0.042
  J1246+2253   0.473871    17.79    7.6   14.1   0.016   0.030
  J1313+0931   0.848933    12.04   14.1   31.5   0.017   0.037
  J1354+2454   6.270000    20.00  278.6  505.2   0.044   0.081
  J1411+2551   0.062453    12.37    2.7    4.9   0.042   0.078
  J1503+2111   3.314002     3.26   85.8  157.0   0.026   0.047
  J1538+2345   3.449385    14.91   33.7  121.3   0.010   0.035
  J1549+2113   1.262471    24.06   17.9   33.9   0.014   0.027
  J1612+2008   0.426646    19.51    6.0   22.9   0.014   0.054
  J1627+1419   0.490857    32.17   31.6   46.7   0.064   0.095
  J1630+3550   0.003229    17.45    0.5    0.9   0.156   0.285
  J1630+3734   0.003318    14.18    0.4    0.8   0.120   0.238
  J1635+2332   1.208694    37.57   46.6   70.8   0.039   0.059
  J1640+2224   0.003163    18.43    0.3    0.6   0.103   0.188
  J1643+1338   1.099047    35.82   24.2   43.5   0.022   0.040
  J1649+2533   1.015257    34.46   26.3   48.1   0.026   0.047
  J1652+2651   0.915803    40.80   32.6   47.9   0.036   0.052
  J1658+3630   0.033028     3.04    1.3    7.8   0.040   0.237
    J1707+35   0.159800    19.24    5.2   14.9   0.033   0.093
  J1709+2313   0.004631    25.35    0.8    1.5   0.173   0.316
  J1720+2150   1.615664    40.72   48.1   89.2   0.030   0.055
    J1722+35   0.821600    23.83   10.8   30.5   0.013   0.037
  J1738+0333   0.005850    33.77    0.5    1.4   0.084   0.233
    J1740+27   1.058200    35.46   20.2   36.7   0.019   0.035
  J1741+1351   0.003747    24.20    0.2    0.6   0.060   0.165
  J1741+2758   1.360738    29.14   32.6   59.1   0.024   0.043
  J1752+2359   0.409051    36.20    5.6   14.0   0.014   0.034
  J1756+1822   0.744001    70.80   17.1   31.6   0.023   0.042
  J1758+3030   0.947256    35.07   26.4   47.6   0.028   0.050
  J1806+2819   0.015084    18.68    1.9    2.6   0.128   0.175
  J1821+0155   0.033781    51.75    0.5    1.6   0.015   0.046
  J1829+2456   0.041010    13.70    0.4    0.7   0.010   0.018
    J1832+27   0.631800    46.00   21.9   39.8   0.035   0.063
    J1834+10   1.172719    78.48   41.8   91.1   0.036   0.078
  J1838+1523   0.549161    68.26    9.4   17.4   0.017   0.032
  J1849+2423   0.275641    62.27    7.7   28.0   0.028   0.102
  J1849+2559   0.519263    75.00    6.3   10.9   0.012   0.021
    J1854+36   1.300220    59.80   36.8   81.3   0.028   0.062
    J1900+30   0.602227    71.84   12.1   22.6   0.020   0.038
  J1906+1854   1.019093   156.77   59.2  108.0   0.058   0.106
  J1908+2351   0.377578   101.69    8.7   16.0   0.023   0.042
  J1909+1859   0.542451    64.52   13.5   30.5   0.025   0.056
  J1911+1347   0.004626    30.99    0.3    0.6   0.069   0.126
  J1912+2525   0.621976    37.85    9.4   17.3   0.015   0.028
  J1913+3732   0.851079    72.33   16.2   29.5   0.019   0.035
  J1916+3224   1.137450    84.11    5.6   11.7   0.005   0.010
    J1921+34   1.444000    88.95    7.8   64.9   0.005   0.045
  J1923+2515   0.003788    18.86    0.4    0.6   0.107   0.164
    J1931+30   0.582126    53.75   10.0   17.9   0.017   0.031
    J1937-00   0.240100    68.60    7.9   14.2   0.033   0.059
    J1939+10   2.310000    90.00   45.1  102.6   0.020   0.044
  J1941+2525   2.306153   314.40   46.2  118.2   0.020   0.051
  J1946+2611   0.435060   165.00   78.2  137.0   0.180   0.315
    J1947+10   1.110944   130.37   30.9   57.0   0.028   0.051
  J1949+3106   0.013138   164.13    2.1    3.9   0.158   0.299
  J1949+3426   0.388539   228.20   16.3   62.8   0.042   0.162
  J1952+3021   1.665665   189.10   41.5   74.0   0.025   0.044
  J1953+1149   0.851890   140.03   19.6   36.2   0.023   0.042
  J1953+2732   1.333965   194.20   24.8   61.2   0.019   0.046
    J1953+30   1.271200    43.61   32.9   60.2   0.026   0.047
  J1955+2930   1.073878   212.40   30.9   56.1   0.029   0.052
  J1957+2831   0.307683   138.99    9.0   29.6   0.029   0.096
  J2000+2920   3.073783   132.30   55.5  100.6   0.018   0.033
    J2002+30   0.421794   183.86   28.2   51.7   0.067   0.123
  J2005-0020   2.279661    35.93   64.6   95.7   0.028   0.042
    J2006+22   1.741900   130.56   24.7   45.1   0.014   0.026
  J2007+3120   0.608205   191.50   15.2   27.6   0.025   0.045
  J2008+2513   0.589196    60.56   11.2   34.8   0.019   0.059
  J2009+3326   1.438369   263.60  262.7  1018.4   0.183   0.708
  J2010+2845   0.565369   112.47    7.7   26.2   0.014   0.046
  J2011+3331   0.931733   298.58  230.2  487.3   0.247   0.523
  J2013+3058   0.276028   148.70    4.7    8.5   0.017   0.031
  J2015+2524   2.303299    11.00   54.0  605.1   0.023   0.263
 J2017+2819g   1.832460    66.00   60.0  110.1   0.033   0.060
  J2018+3431   0.387664   222.35   19.1   35.0   0.049   0.090
 J2023+2853g   0.011330    22.75    0.4    0.8   0.039   0.071
  J2036+2835   1.358727    84.22   25.9   47.1   0.019   0.035
    J2038+35   0.160000    57.91    3.8    7.0   0.024   0.043
  J2043+1711   0.002380    20.71    0.2    0.7   0.083   0.273
  J2043+2740   0.096131    21.02    3.0    6.9   0.031   0.072
  J2045+3633   0.031682   129.53   12.3   25.7   0.389   0.812
  J2047+1053   0.004290    34.63    0.3    1.2   0.072   0.281
  J2048+2255   0.283901    70.68    6.2   11.2   0.022   0.040
  J2053+1718   0.119268    26.98    1.5    2.6   0.012   0.022
    J2055+15   0.002160    40.42    0.3    0.6   0.120   0.295
    J2057+21   1.166700    73.31   27.9   51.9   0.024   0.044
  J2111+2106   3.953853    59.30   52.1   98.5   0.013   0.025
  J2116+3701   0.145884    44.03    2.8    4.9   0.019   0.034
    J2139+00   0.312470    31.18   15.3   34.3   0.049   0.110
  J2139+2242   1.083514    44.16   38.1   57.7   0.035   0.053
  J2151+2315   0.593534    20.73   31.0   57.1   0.052   0.096
  J2155+2813   1.609020    77.13   24.4   46.4   0.015   0.029
  J2156+2618   0.498149    48.44   10.5   19.2   0.021   0.039
  J2204+2700   0.084703    35.07    2.9    5.2   0.034   0.061
  J2205+1444   0.938014    36.72   12.4   60.5   0.013   0.064
    J2209+22   1.776900    46.30   28.6   52.9   0.016   0.030
  J2212+2450   0.003907    25.21    0.8    1.4   0.193   0.352
  J2214+3000   0.003119    22.54    0.3    1.2   0.106   0.376
  J2222+2923   0.281399    49.41    5.9   21.4   0.021   0.076
  J2227+3038   0.842408    19.96   23.9   32.5   0.028   0.039
  J2229+2643   0.002978    22.73    0.5    0.8   0.167   0.262
  J2234+0944   0.003627    17.83    0.4    1.3   0.116   0.357
  J2234+2114   1.358745    35.08   37.8  182.5   0.028   0.134
  J2235+1506   0.059767    18.09    2.2    3.9   0.037   0.066
  J2243+1518   0.596799    42.13   17.2   30.6   0.029   0.051
    J2251+24   1.797962    34.60   18.4   72.9   0.010   0.041
  J2253+1516   0.792236    29.20    9.3   34.4   0.012   0.043
    J2306+31   0.341600    46.13    8.0   22.9   0.023   0.067
  J2307+2225   0.535829     7.02   10.7   19.6   0.020   0.037
  J2322+2057   0.004808    13.38    0.3    0.9   0.056   0.177
    J2350+31   0.508100    39.14   12.7   23.1   0.025   0.045
  J2355+0051   0.003719    11.15    0.5    1.7   0.146   0.444
  J2355+2246   1.840986    23.10   47.6   87.2   0.026   0.047


==> table3-full-fluxes.txt <==
#	PSR   MJD		BASENAME		   Y_amin   EPS   SMIN_mJy  S_mJy  S_err_mJy
    B0045+33  58052  4bit_puppi_58052_Strip225_0482.0001    2.77    0.81    0.21     7.6     1.0
    B0045+33  58101  4bit_puppi_58101_Strip225_1505.0001    2.85    0.80    0.21     4.9     0.7
    B0301+19  58237   4bit_puppi_58237_Strip88_0562.0001    0.03    0.85    0.32    21.1     2.7
    B0525+21  56787   4bit_puppi_56787_Strip75_1143.0001    3.43    0.50    1.47    47.5     4.7
    B0609+37  58037  4bit_puppi_58037_Strip238_0282.0001    3.14    0.79    0.27    16.0     2.0
    B0611+22  58931   4bit_puppi_58931_Strip72_0430.0001    4.32    0.35    1.04    26.7     3.5
    B0626+24  57112  4bit_puppi_57112_Strip954_0532.0001    4.53    0.69    0.33    41.8     5.3
    B0820+02  58977  4bit_puppi_58977_Strip121_0187.0001    6.99    0.46    0.44    46.6     5.9
    B0919+06  58915  4bit_puppi_58915_Strip100_0142.0001    4.89    0.62    0.32    43.2     5.4
    B1530+27  58186   4bit_puppi_58186_Strip29_0870.0001    4.39    0.69    0.34    12.3     1.6
    B1534+12  58313   4bit_puppi_58313_Strip33_0515.0001    2.89    0.76    0.41     5.6     0.8
    B1633+24  56876  4bit_puppi_56876_Strip954_0530.0002    2.09    0.82    0.35    17.1     2.2
   B1639+36A  58033  4bit_puppi_58033_Strip234_0205.0001    1.41    0.86    0.40     1.1     0.3
    B1737+13  57277   4bit_puppi_57277_Strip64_3491.0001    3.69    0.75    0.34    17.8     2.3
    B1852+10  58726   4bit_puppi_58726_Strip38_0401.0001    1.99    0.80    1.02    19.7     2.5
    B1859+01  58226  4bit_puppi_58226_Strip958_0151.0001    1.23    0.82    0.52    27.9     3.6
    B1907+10  58496   4bit_puppi_58496_Strip37_1274.0001    3.71    0.70    0.68    91.1    11.5
   B1925+188  58293   4bit_puppi_58293_Strip12_0102.0001    4.59    0.66    1.29     2.4     0.7
    B1937+24  58219   4bit_puppi_58219_Strip16_0010.0001    1.76    0.83    0.53     6.6     0.9
    B1946+35  58029  4bit_puppi_58029_Strip231_0127.0001    4.00    0.73    0.54   223.3    28.0
    B1951+32  58050  4bit_puppi_58050_Strip219_0469.0001    3.39    0.76    1.18    19.3     2.5
    B1952+29  57966  4bit_puppi_57966_Strip955_0431.0001    0.46    0.87    0.35     4.5     0.7
    B1953+29  58057  4bit_puppi_58057_Strip203_0571.0001    2.67    0.80    1.01    39.8     5.0
    B2000+32  58041  4bit_puppi_58041_Strip217_0356.0001    4.17    0.49    0.66     5.5     1.5
    B2002+31  57496  4bit_puppi_57496_Strip214_0093.0001    1.21    0.86    0.30    11.0     1.5
    B2025+21  57932   4bit_puppi_57932_Strip76_0040.0001    6.76    0.49    0.47     1.6     0.6
    B2027+37  58038  4bit_puppi_58038_Strip240_0307.0001    6.17    0.56    0.73    23.1     3.0
    B2034+19  58336   4bit_puppi_58336_Strip87_0357.0001    0.70    0.85    0.24     2.1     0.4
    B2044+15  56759   4bit_puppi_56759_Strip53_0685.0002    6.84    0.48    0.35     6.8     1.0
    B2053+21  58061   4bit_puppi_58061_Strip74_0624.0001    3.99    0.71    0.35    11.2     1.4
    B2053+36  58033  4bit_puppi_58033_Strip235_0207.0001    4.47    0.70    0.53    37.1     4.7
    B2110+27  57004   4bit_puppi_57004_Strip30_0159.0001    2.22    0.81    0.20    10.5     1.4
    B2110+27  58331   4bit_puppi_58331_Strip30_0143.0001    1.55    0.85    0.20     8.3     1.1
    B2210+29  57980  4bit_puppi_57980_Strip205_0314.0001    1.56    0.84    0.37    11.5     1.5
    B2303+30  58209  4bit_puppi_58209_Strip211_0306.0001    6.06    0.54    0.50    23.7     3.1
    B2315+21  58285   4bit_puppi_58285_Strip75_1692.0001    1.58    0.83    0.21    26.0     3.3
  J0006+1834  58730  4bit_puppi_58730_Strip903_0556.0001    6.32    0.52    0.79     1.5     0.5
    J0039+35  58048  4bit_puppi_58048_Strip232_0439.0001    3.31    0.78    0.23     0.5     0.3
  J0051+0423  56795  4bit_puppi_56795_Strip109_1268.0001    6.42    0.51    0.48    39.5     5.0
  J0107+1322  58503   4bit_puppi_58503_Strip62_1303.0001    4.72    0.64    0.32     1.3     0.4
  J0122+1416  58717   4bit_puppi_58717_Strip59_0303.0001    7.13    0.45    0.38     1.8     0.5
  J0137+1654  58329    4bit_puppi_58329_Strip4_0109.0001    0.01    0.85    0.25     1.6     0.3
  J0137+1654  58423    4bit_puppi_58423_Strip4_0974.0001    0.19    0.85    0.25     6.6     0.9
  J0152+0948  58697   4bit_puppi_58697_Strip42_0624.0001    2.62    0.77    0.21     0.9     0.3
  J0154+1833  58206  4bit_puppi_58206_Strip903_0176.0001    3.77    0.72    0.50    12.6     1.6
    J0158+21  58174   4bit_puppi_58174_Strip79_0582.0001    1.90    0.82    0.34     0.7     0.4
  J0220+3626  58034  4bit_puppi_58034_Strip235_0213.0001    7.54    0.44    1.49     4.6     0.8
  J0227+3356  58043  4bit_puppi_58043_Strip224_0370.0001    0.27    0.88    0.23     1.2     0.3
    J0229+20  58163   4bit_puppi_58163_Strip80_0399.0001    1.46    0.83    0.26     0.4     0.3
    J0229+20  58417   4bit_puppi_58417_Strip80_0728.0001    1.73    0.83    0.27     0.6     0.4
    J0241+16  58361   4bit_puppi_58361_Strip52_0392.0001    1.43    0.83    0.28     0.7     0.4
    J0241+16  58371   4bit_puppi_58371_Strip52_0578.0001    1.45    0.83    0.28     1.5     0.6
  J0302+2252  58155   4bit_puppi_58155_Strip70_0217.0001    0.90    0.85    0.28     9.5     1.2
    J0305+11  58779   4bit_puppi_58779_Strip35_0340.0001    0.47    0.84    0.26     0.4     0.3
  J0329+1654  58790    4bit_puppi_58790_Strip4_0557.0001    2.17    0.80    0.32     1.9     0.4
  J0337+1715  57762    4bit_puppi_57762_Strip5_0799.0001    3.21    0.75    1.06     9.2     1.2
  J0348+0432  57984  4bit_puppi_57984_Strip109_0439.0001    1.50    0.82    0.40     6.8     0.9
  J0407+1607  58344   4bit_puppi_58344_Strip52_0510.0001    2.65    0.77    0.99    20.7     2.6
  J0421+3255  58060  4bit_puppi_58060_Strip219_0598.0001    5.78    0.58    0.93     3.7     0.6
  J0435+2749  58181   4bit_puppi_58181_Strip29_0767.0001    4.68    0.66    0.33     6.4     0.9
  J0538+2817  58949   4bit_puppi_58949_Strip31_0051.0001    3.76    0.73    0.51    17.2     2.2
  J0540+3207  57497  4bit_puppi_57497_Strip216_0113.0001    3.06    0.78    0.28     5.3     0.7
  J0546+2441  58951   4bit_puppi_58951_Strip15_0133.0001    8.51    0.35    0.51     3.2     0.9
  J0605+3757  58039  4bit_puppi_58039_Strip240_0316.0001    3.03    0.77    0.71     2.4     0.4
    J0611+30  57935  4bit_puppi_57935_Strip208_0099.0001    2.46    0.81    0.34     2.3     0.8
 J0612+37216  58037  4bit_puppi_58037_Strip238_0282.0001    3.09    0.79    0.32     5.1     0.7
  J0613+3731  58037  4bit_puppi_58037_Strip238_0282.0001    6.86    0.50    0.45     2.9     0.6
  J0613+3731  58038  4bit_puppi_58038_Strip239_0298.0001    8.14    0.39    0.57     5.2     0.9
  J0658+2936  57565  4bit_puppi_57565_Strip205_0542.0001    1.84    0.84    0.28     1.3     0.3
  J0711+0931  59006   4bit_puppi_59006_Strip43_0043.0001    8.09    0.38    0.48     6.5     1.0
  J0732+2314  57117   4bit_puppi_57117_Strip69_0683.0002    4.70    0.67    2.00    17.1     2.2
  J0732+2314  57522   4bit_puppi_57522_Strip68_0094.0001    6.08    0.55    2.18    17.9     2.3
  J0751+1807  58362    4bit_puppi_58362_Strip8_0407.0001    0.80    0.84    0.83     7.1     0.9
    J0813+22  57119   4bit_puppi_57119_Strip75_0730.0001    1.12    0.87    0.60     0.7     0.3
  J0815+0939  59006   4bit_puppi_59006_Strip43_0044.0001    1.32    0.83    0.46    16.4     2.1
    J0848+16  58432   4bit_puppi_58432_Strip50_0038.0001    3.26    0.74    0.24     1.8     1.2
  J0857+3349  58056  4bit_puppi_58056_Strip223_0562.0001    2.63    0.80    0.25     1.1     0.3
  J0927+2345  57501   4bit_puppi_57501_Strip66_0072.0001    1.85    0.82    0.23     1.4     0.3
    J0928+06  58921  4bit_puppi_58921_Strip102_0236.0001    1.99    0.80    0.17     0.6     0.4
    J0928+06  58963  4bit_puppi_58963_Strip102_0283.0001    1.98    0.80    0.17     0.6     0.4
    J0928+30  58594  4bit_puppi_58594_Strip209_0232.0001    0.78    0.87    0.17     0.6     0.2
    J0935+33  57498  4bit_puppi_57498_Strip220_0132.0001    0.17    0.88    0.29     0.8     0.2
  J0943+2253  57523   4bit_puppi_57523_Strip71_0172.0001    2.90    0.77    0.22     2.1     0.4
  J0947+2740  57867   4bit_puppi_57867_Strip28_0753.0001    3.27    0.76    0.33     3.5     0.5
  J0947+2740  58652   4bit_puppi_58652_Strip28_0314.0001    2.84    0.79    0.32     3.7     0.5
  J1046+0304  58948  4bit_puppi_58948_Strip116_0027.0001    0.45    0.84    0.43     2.4     0.4
  J1238+2152  57264   4bit_puppi_57264_Strip76_3238.0001    2.90    0.81    0.23     7.7     1.0
  J1246+2253  57152   4bit_puppi_57152_Strip71_1252.0001    3.05    0.77    0.24     3.4     0.5
  J1246+2253  57383   4bit_puppi_57383_Strip71_5360.0001    2.72    0.81    0.23     2.1     0.4
  J1313+0931  57037   4bit_puppi_57037_Strip44_0539.0001    3.43    0.73    0.25     9.5     1.2
  J1354+2454  58296   4bit_puppi_58296_Strip16_0178.0001    1.81    0.82    0.35     1.5     0.3
  J1411+2551  56874   4bit_puppi_56874_Strip20_0455.0002    5.07    0.63    0.45     2.4     0.5
  J1503+2111  56759   4bit_puppi_56759_Strip79_0682.0002    3.52    0.73    0.35     1.1     0.4
  J1503+2111  58324   4bit_puppi_58324_Strip80_0759.0001    5.72    0.57    0.45     1.9     0.5
  J1503+2111  58615   4bit_puppi_58615_Strip80_0592.0001    5.29    0.59    0.71     2.0     0.8
  J1549+2113  56759   4bit_puppi_56759_Strip79_0683.0001    0.48    0.86    0.24     3.5     0.5
  J1612+2008  58251   4bit_puppi_58251_Strip85_0978.0001    0.53    0.85    0.24     2.5     0.5
  J1612+2008  58676   4bit_puppi_58676_Strip86_0102.0001    7.74    0.41    0.51     1.5     0.7
  J1627+1419  58686   4bit_puppi_58686_Strip59_0321.0001    1.75    0.81    0.61    13.2     1.7
  J1630+3550  58030  4bit_puppi_58030_Strip232_0141.0001    5.40    0.65    1.01     1.8     0.5
  J1630+3734  58037  4bit_puppi_58037_Strip239_0285.0001    6.42    0.54    0.92     1.7     0.5
  J1635+2332  58162   4bit_puppi_58162_Strip67_0370.0001    1.05    0.85    0.36     1.4     0.3
  J1635+2332  58741   4bit_puppi_58741_Strip67_0236.0001    1.27    0.84    0.36     1.7     0.4
  J1640+2224  57865   4bit_puppi_57865_Strip73_0674.0001    0.30    0.86    0.59     7.4     1.0
  J1643+1338  59022   4bit_puppi_59022_Strip62_0330.0001    3.34    0.74    0.38     6.6     0.9
  J1649+2533  57559   4bit_puppi_57559_Strip19_0354.0001    3.22    0.76    0.32     8.5     1.1
  J1652+2651  57159   4bit_puppi_57159_Strip25_1294.0002    1.02    0.87    0.37     9.4     1.2
  J1658+3630  58033  4bit_puppi_58033_Strip234_0205.0001    5.08    0.65    0.42     5.5     0.8
    J1707+35  58030  4bit_puppi_58030_Strip232_0142.0001    0.60    0.89    0.28     1.1     0.3
  J1709+2313  56826   4bit_puppi_56826_Strip68_0252.0001    6.20    0.53    1.32     3.9     0.7
  J1709+2313  56827   4bit_puppi_56827_Strip68_0272.0001    6.20    0.53    1.32     5.0     0.8
  J1709+2313  58698   4bit_puppi_58698_Strip69_0635.0001    4.23    0.69    1.02     6.8     0.9
  J1720+2150  57816   4bit_puppi_57816_Strip76_0009.0001    6.28    0.52    0.51     0.7     0.5
  J1720+2150  58257   4bit_puppi_58257_Strip75_1073.0001    8.08    0.38    0.69     2.7     0.7
    J1722+35  58025  4bit_puppi_58025_Strip230_0059.0001    6.81    0.49    0.31     3.2     1.7
    J1722+35  58026  4bit_puppi_58026_Strip229_0083.0001    6.99    0.48    0.32     5.2     2.8
  J1738+0333  57078  4bit_puppi_57078_Strip114_0036.0001    7.88    0.41    1.64    10.6     1.6
    J1740+27  56810   4bit_puppi_56810_Strip26_0092.0002    7.82    0.41    0.51     1.5     1.1
    J1740+27  58616   4bit_puppi_58616_Strip27_0615.0001    6.28    0.54    0.39     2.5     1.3
  J1741+1351  56801   4bit_puppi_56801_Strip61_1334.0002    4.62    0.75    0.91    13.6     1.8
  J1741+2758  58608   4bit_puppi_58608_Strip30_0422.0001    2.71    0.79    0.29     4.9     0.7
  J1752+2359  58069  4bit_puppi_58069_Strip952_0793.0001    7.45    0.44    0.42    11.1     1.5
  J1756+1822  58737  4bit_puppi_58737_Strip902_0113.0001    2.50    0.79    0.32     0.5     0.3
  J1758+3030  57753  4bit_puppi_57753_Strip209_0690.0001    1.58    0.85    0.29     9.1     1.2
  J1758+3030  58045  4bit_puppi_58045_Strip209_0396.0001    1.32    0.85    0.29    19.6     2.5
  J1806+2819  58612   4bit_puppi_58612_Strip31_0548.0001    5.03    0.64    0.89     5.8     0.8
  J1821+0155  58226  4bit_puppi_58226_Strip958_0150.0001    3.52    0.72    0.44     3.5     0.7
  J1829+2456  57140   4bit_puppi_57140_Strip17_1112.0001    3.94    0.73    0.26     1.1     0.4
    J1834+10  58725   4bit_puppi_58725_Strip38_0400.0001    1.46    0.81    0.54     3.1     0.9
  J1838+1523  57142   4bit_puppi_57142_Strip55_1128.0002    7.04    0.48    0.60     4.9     1.0
  J1849+2423  56877  4bit_puppi_56877_Strip954_0532.0003    5.68    0.57    0.53     8.1     1.1
  J1849+2559  58063   4bit_puppi_58063_Strip21_0639.0001    5.51    0.60    0.32     1.3     0.5
    J1900+30  57493  4bit_puppi_57493_Strip211_0029.0001    5.56    0.60    0.40     4.1     2.9
  J1906+1854  58293   4bit_puppi_58293_Strip12_0102.0001    7.57    0.42    1.17     6.1     1.1
  J1908+2351  58069  4bit_puppi_58069_Strip952_0794.0001    1.29    0.84    0.32     0.6     0.3
  J1909+1859  58293   4bit_puppi_58293_Strip12_0102.0001    2.47    0.79    0.40     7.9     1.1
  J1911+1347  56801   4bit_puppi_56801_Strip61_1335.0003    2.31    0.79    0.99     3.0     0.7
  J1912+2525  56960   4bit_puppi_56960_Strip19_0636.0001    1.50    0.84    0.26     5.6     0.8
  J1913+3732  58037  4bit_puppi_58037_Strip239_0288.0001    4.79    0.67    0.32     7.0     1.0
  J1916+3224  58041  4bit_puppi_58041_Strip217_0355.0001    2.11    0.83    0.14     1.9     0.4
  J1923+2515  56848   4bit_puppi_56848_Strip18_0128.0001    2.94    0.78    0.81     6.4     0.9
    J1931+30  58045  4bit_puppi_58045_Strip209_0397.0001    5.41    0.61    0.39     3.5     2.4
    J1937-00  56775  4bit_puppi_56775_Strip130_1015.0002    1.16    0.82    0.46     0.7     0.5
  J1941+2525  56960   4bit_puppi_56960_Strip19_0636.0002    0.86    0.85    0.38     1.1     0.5
  J1946+2611  58064   4bit_puppi_58064_Strip22_0652.0001    4.95    0.64    1.69     4.5     0.8
    J1947+10  58726   4bit_puppi_58726_Strip38_0402.0001    0.47    0.84    0.39     2.4     0.5
  J1949+3106  57494  4bit_puppi_57494_Strip212_0046.0001    5.02    0.64    1.39     3.9     0.7
  J1949+3426  57963  4bit_puppi_57963_Strip226_0408.0001    0.39    0.88    0.44     6.1     0.8
  J1952+3021  58045  4bit_puppi_58045_Strip209_0397.0001    7.58    0.43    0.81     3.3     0.9
  J1952+3021  58059  4bit_puppi_58059_Strip208_0592.0001    6.21    0.54    0.64     2.7     0.8
  J1953+1149  58634   4bit_puppi_58634_Strip33_0060.0001    2.74    0.77    0.35     1.1     0.4
  J1953+2732  58062   4bit_puppi_58062_Strip28_0636.0001    3.28    0.76    0.39     1.2     0.5
    J1953+30  58059  4bit_puppi_58059_Strip208_0592.0001    1.89    0.84    0.43     2.6     0.7
  J1955+2930  58060  4bit_puppi_58060_Strip205_0607.0001    2.84    0.79    0.49     2.4     0.6
  J1957+2831  58055  4bit_puppi_58055_Strip201_0550.0001    6.69    0.50    0.76     4.0     0.9
  J1957+2831  58058  4bit_puppi_58058_Strip200_0586.0001    7.11    0.47    0.81     3.4     0.9
  J2000+2920  57966  4bit_puppi_57966_Strip955_0431.0001    2.57    0.80    0.38     2.9     0.6
    J2002+30  58045  4bit_puppi_58045_Strip209_0398.0001    6.12    0.55    1.10     3.4     2.7
  J2005-0020  56775  4bit_puppi_56775_Strip130_1016.0001    1.88    0.80    0.35     8.8     1.2
    J2006+22  58061   4bit_puppi_58061_Strip74_0623.0001    2.24    0.80    0.26     5.2     1.2
  J2007+3120  58040  4bit_puppi_58040_Strip213_0345.0001    2.92    0.79    0.48     1.2     0.5
  J2008+2513  56848   4bit_puppi_56848_Strip18_0128.0003    1.60    0.84    0.31     5.8     0.8
  J2008+2513  57232   4bit_puppi_57232_Strip18_2362.0001    1.85    0.85    0.34     2.7     0.5
  J2009+3326  58043  4bit_puppi_58043_Strip222_0374.0001    4.15    0.71    1.58    18.3     2.4
  J2010+2845  58055  4bit_puppi_58055_Strip201_0550.0001    7.35    0.45    0.54     7.1     1.2
  J2010+2845  58056  4bit_puppi_58056_Strip202_0566.0001    6.45    0.52    0.46    10.1     1.4
  J2011+3331  58043  4bit_puppi_58043_Strip222_0374.0001    1.12    0.87    1.54     4.6     0.7
  J2013+3058  57493  4bit_puppi_57493_Strip211_0030.0001    2.04    0.83    0.35     4.7     0.7
  J2015+2524  56960   4bit_puppi_56960_Strip19_0637.0001    0.79    0.85    0.33     4.0     0.6
 J2017+2819g  58058  4bit_puppi_58058_Strip200_0586.0001    4.99    0.64    0.54     1.0     0.6
  J2018+3431  57963  4bit_puppi_57963_Strip226_0409.0001    5.45    0.61    0.86     2.2     0.7
 J2023+2853g  58056  4bit_puppi_58056_Strip202_0566.0001    0.54    0.87    0.43     1.8     0.4
  J2036+2835  58055  4bit_puppi_58055_Strip201_0550.0001    2.42    0.81    0.29     4.0     0.6
    J2038+35  58027  4bit_puppi_58027_Strip228_0111.0001    7.43    0.45    0.65     5.5     1.0
  J2043+1711  57155  4bit_puppi_57155_Strip912_1269.0002    2.05    0.81    0.63    12.3     1.6
  J2043+2740  58625   4bit_puppi_58625_Strip29_0912.0001    1.49    0.85    0.35    44.5     5.6
  J2045+3633  58033  4bit_puppi_58033_Strip235_0207.0001    1.99    0.85    1.74    11.3     1.5
  J2047+1053  58496   4bit_puppi_58496_Strip37_1276.0001    2.91    0.76    0.52     5.2     0.7
  J2048+2255  57759   4bit_puppi_57759_Strip70_0771.0001    1.77    0.82    0.28     1.4     0.4
  J2053+1718  57155  4bit_puppi_57155_Strip912_1269.0002    5.38    0.61    0.30     0.8     0.5
    J2055+15  56759   4bit_puppi_56759_Strip53_0685.0003    0.01    0.84    0.64     7.0     1.2
    J2057+21  58334   4bit_puppi_58334_Strip77_0211.0001    1.22    0.84    0.28     1.2     0.4
    J2057+21  58636   4bit_puppi_58636_Strip77_0088.0001    1.28    0.84    0.28     1.3     0.4
  J2111+2106  58409   4bit_puppi_58409_Strip79_0513.0001    0.07    0.86    0.21     1.9     0.4
  J2116+3701  58035  4bit_puppi_58035_Strip237_0255.0001    2.96    0.71    0.70     5.7     1.1
    J2139+00  58996  4bit_puppi_58996_Strip126_0348.0001    2.19    0.79    0.38     5.5     1.7
  J2139+2242  56940   4bit_puppi_56940_Strip71_0384.0002    1.39    0.84    0.33    41.3     5.2
  J2151+2315  58236   4bit_puppi_58236_Strip68_0515.0001    1.31    0.84    0.41     1.7     0.4
  J2155+2813  58284   4bit_puppi_58284_Strip31_1664.0001    4.26    0.70    0.26     2.4     0.5
  J2156+2618  57361   4bit_puppi_57361_Strip23_4956.0001    0.31    0.90    0.26     1.4     0.3
  J2204+2700  58302   4bit_puppi_58302_Strip26_0308.0001    1.16    0.85    0.32     0.6     0.3
  J2205+1444  58807   4bit_puppi_58807_Strip57_0994.0001    5.17    0.61    0.27     3.7     0.6
    J2209+22  57173   4bit_puppi_57173_Strip78_1380.0002    0.04    0.88    0.24     1.9     0.5
  J2212+2450  57774   4bit_puppi_57774_Strip17_0110.0001    5.14    0.62    1.15     2.3     0.5
  J2214+3000  57554  4bit_puppi_57554_Strip207_0255.0001    1.00    0.86    0.57    10.3     1.3
  J2222+2923  57966  4bit_puppi_57966_Strip955_0433.0001    3.51    0.75    0.28     1.7     0.4
  J2222+2923  57980  4bit_puppi_57980_Strip205_0314.0001    7.45    0.44    0.47     1.9     0.6
  J2227+3038  58047  4bit_puppi_58047_Strip210_0414.0001    1.82    0.77    0.31     5.3     0.7
  J2227+3038  58264  4bit_puppi_58264_Strip210_1217.0001    2.11    0.78    0.31     9.4     1.2
  J2229+2643  58305   4bit_puppi_58305_Strip25_0360.0001    1.71    0.84    0.75    16.8     2.1
  J2234+0944  59069   4bit_puppi_59069_Strip42_1109.0001    0.35    0.84    0.58     6.9     0.9
  J2234+2114  56835   4bit_puppi_56835_Strip79_0417.0002    7.57    0.42    0.56    10.4     1.4
  J2234+2114  57173   4bit_puppi_57173_Strip78_1380.0003    2.31    0.82    0.32     9.3     1.2
  J2235+1506  58638   4bit_puppi_58638_Strip55_0036.0001    4.38    0.67    0.41     3.4     0.6
  J2243+1518  58638   4bit_puppi_58638_Strip55_0036.0001    7.29    0.44    0.56     1.4     0.6
  J2253+1516  58638   4bit_puppi_58638_Strip55_0036.0001    5.59    0.58    0.26     8.9     1.2
    J2306+31  58080  4bit_puppi_58080_Strip213_0998.0001    1.55    0.85    0.26     4.2     0.8
  J2307+2225  56823   4bit_puppi_56823_Strip72_0231.0002    3.50    0.73    0.26     1.5     0.4
  J2322+2057  57170   4bit_puppi_57170_Strip80_1357.0001    0.90    0.88    0.42     3.8     0.6
    J2350+31  58056  4bit_puppi_58056_Strip214_0553.0001    4.04    0.72    0.30     1.0     0.4
  J2355+0051  56889  4bit_puppi_56889_Strip125_0761.0001    3.17    0.74    0.71     2.7     0.5
  J2355+2246  57920   4bit_puppi_57920_Strip70_0322.0001    5.35    0.61    0.36     1.4     0.4
  J2355+2246  58288   4bit_puppi_58288_Strip71_1800.0001    6.37    0.52    0.41     3.0     0.6

